Real-Time Aware IP-Networking for Resource-Constrained Embedded Devices

This dissertation explores the area of real-time IP networking for embedded devices, especially those with limited computational resources. With the increasing convergence of information and operational technologies in various industries, and the growing complexity of communication requirements in (semi-)autonomous machines, there is a need for more advanced and reliable networking solutions. This research focuses on the challenge of integrating real-time embedded devices into packet-switched networks. Through a comprehensive review of current real-time communication technologies, standards, and practices in the context of Industry 4.0, a notable gap is identified: the lack of a robust real-time communication standard tailored for wireless mobile machines, and insufficient research on real-time embedded devices in highly networked environments. The study includes detailed experimentation with commercially available off-the-shelf networked microcontrollers, revealing a priority inversion problem where network packet processing interrupts real-time tasks, potentially causing real-time violations. To address this challenge, this thesis proposes mitigation methods and system designs that include software and hardware implementations. These include a new embedded network subsystem that prioritizes packet processing based on task priority, and a real-time-aware network interface controller that moderates interrupt requests. In addition, a hybrid hardware-software co-design approach is developed to ensure predictable and reliable real-time task execution despite network congestion. Furthermore, the research extends to task offloading in wireless Industrial Internet of Things environments, presenting a system architecture and scheduler capable of maintaining real-time constraints even under heavy loads and network uncertainties.

==> data/data_hptask.csv <==
X, s0, s1, s2
0, 41.239016616923, 41.2166078293302, 40.8334109557963
1, 41.2589714426784, 42.1057579063281, 41.4464758202343
2, 28.6785023274965, 32.5179726409561, 42.1343076880438
3, 12.4112052597517, 19.8681197862179, 41.3412585132802
4, 8.19239432985677, 14.3183947785989, 41.6113626265931
5, 3.93539663985265, 7.84852668238484, 40.5528462764429
6, 3.58190629928448, 5.81066672800402, 40.7690585659919


==> data/data_idletask.csv <==
X, s0, s1, s2
0, 58.5706, 58.5913, 58.8916
1, 17.2812, 15.5311, 16.6321
2, 7.6147, 7.6870, 7.0806
3, 8.9723, 7.1199, 6.0743
4, 6.3227, 6.7422, 6.8374
5, 7.7490, 5.6740, 6.5016
6, 21.8097, 30.2715, 6.8152


==> data/data_lptask.csv <==
  X, s0, s1, s2
0, 0.0000, 0.0000, 0.0000
1, 41.2125, 42.1075, 41.4688
2, 63.5113, 59.6020, 50.4966
3, 78.4266, 72.8229, 52.1240
4, 85.2873, 78.7520, 50.9343
5, 88.1195, 86.2812, 51.8741
6, 74.4392, 63.7648, 51.3479


==> data/data_nwtask.csv <==
X, s0, s1, s2
0, 0.1904, 0.1921, 0.2750
1, 0.2473, 0.2559, 0.4526
2, 0.1955, 0.1933, 0.2886
3, 0.1899, 0.1895, 0.4604
4, 0.1976, 0.1876, 0.6169
5, 0.1961, 0.1929, 1.0715
6, 0.1692, 0.1508, 1.0678


==> data/plot1.csv <==
sent,proc_low,proc_high,late_low,late_high,sent_low
1000,800,998,0,0,800
2000,1799,1997,0,0,1800
3003,2801,3000,0,0,2802
4000,3799,3997,0,0,3800
5000,4799,4997,0,0,4800
6024,5818,6021,0,0,5819
7043,6837,7039,0,0,6839
8000,7807,7998,0,0,7808
9009,8807,9007,0,0,8807
10000,9801,9997,0,0,9801
11111,10888,11108,0,0,10888
12048,11860,12045,0,0,11860
13158,12935,12379,0,0,12936
14084,13896,12494,0,0,13898
15151,14937,12622,0,0,14938
16129,15933,12725,0,0,15933
17241,17018,12844,0,0,17018
18182,17993,12919,0,0,17993
19231,19020,13010,0,0,19021
20000,19846,13099,0,0,19846
21276,21020,13135,0,0,21020
22223,22033,13186,0,0,22033
23255,23048,13215,0,0,23048
24391,24158,13231,0,0,24163
25000,24877,13198,0,0,24878
26315,26051,13217,0,0,26052
27027,26884,13218,0,0,26884
28572,28261,13142,0,0,28263
29411,29242,13080,0,0,29243
30302,30130,13041,0,0,30124
31250,31065,13002,4,0,31060
32258,32044,13077,45,0,32056
33334,33116,13100,130,0,33118
34482,34253,13100,187.7,0,34252
35715,35466,13100,249.57,0,35468
37037,36777,13100,315.92,0,36772
38461,37032,13100,329.4,0,37037
40000,38175,13100,387.36,0,38176
41667,39692,13100,464.5,0,39692
43478,40000,13100,480.17,0,40000
45455,41348,13100,548,0,41333
47619,43121,11500,638.67,0,43115
50000,43483,10500,657.14,0,43478
52631,45030,5500,737.59,0,45059
55556,45433,4200,757.69,0,45454
58823,47082,275,845.82,0,47186
62500,47456,0,867.85,24,47619
66666,49488,0,964.73,60,49523
71422,50000,0,989,98,50000
76912,50000,0,0,146,50000
83276,51872,0,0,193,52104
90870,52345,0,0,262,52632
99999,54648,0,0,339,54970
110998,55222,0,0,420,55556
124489,55222,0,0,530,55555
,57836,0,0,,58159
,58490,0,0,,58811
,58493,0,0,,58811
,61365,0,0,,61761
,61947,0,0,,62500
,61954,0,0,,62500
,61956,0,0,,62500
,65339,0,0,,65818
,66178,0,0,,66647
,66184,0,0,,66649
,66180,0,0,,66647
,69705,0,0,,70396
,70589,0,0,,71333
,70589,0,0,,71333
,70589,0,0,,71333
,70589,0,0,,71333
,74900,0,0,,75770
,75987,0,0,,76879
,75985,0,0,,76879
,75980,0,0,,76880
,75988,0,0,,76879
,80563,0,0,,81776
,81704,0,0,,83000
,81705,0,0,,83000
,81704,0,0,,83000
,81703,0,0,,83000
,81701,0,0,,83000
,81704,0,0,,83000
,88062,0,0,,89151
,89648,0,0,,90687
,89648,0,0,,90689
,89648,0,0,,90688
,89648,0,0,,90688
,89648,0,0,,90689
,89648,0,0,,90689
,83797,0,0,,98044
,82343,0,0,,99882
,82348,0,0,,99882
,82342,0,0,,99882
,82351,0,0,,99882
,82344,0,0,,99883
,82346,0,0,,99882
,82344,0,0,,99883
,82343,0,0,,99883
,82348,0,0,,99883
,68044,0,0,,108375
,64471,0,0,,110499
,64472,0,0,,110500
,64470,0,0,,110500
,64471,0,0,,110500
,64472,0,0,,110500
,64471,0,0,,110500
,64472,0,0,,110500
,64472,0,0,,110500
,64472,0,0,,110500
,64474,0,0,,110500
,48150,0,0,,121299
,44059,0,0,,123999
,44101,0,0,,124000
,44079,0,0,,124000
,44075,0,0,,124000
,44080,0,0,,124000
,44127,0,0,,124000
,44099,0,0,,124000


==> data/plot10.csv <==

sent,cc_low,cc_high,,,,
0,152,152,,,,
100,145.33,148.83,,,,
200,138.66,145.66,,,,
300,131.99,142.49,,,,
400,125.32,139.32,,,,
500,118.65,136.15,,,,
600,111.98,132.98,,,,
700,105.31,129.81,,,,
800,98.64,126.64,,,,
900,91.97,123.47,,,,
1000,85.3,120.3,,,,
1100,78.63,117.13,,,,
1200,71.96,113.96,,,,
1300,65.29,110.79,,,,
1400,58.62,107.62,,,,
1500,51.95,104.45,,,,
1600,45.28,101.28,,,,
1700,38.61,98.11,,,,
1800,31.94,94.94,,,,
1900,25.27,91.77,,,,
2000,18.6,88.6,,,,
2100,11.93,85.43,,,,
2200,5.26,82.26,,,,
2300,0,79.09,,,,
2400,0,75.92,,,,
2500,0,72.75,,,,
2600,0,72,,,,
2700,0,72,,,,
2800,0,72,,,,
2900,0,72,,,,
3000,0,72,,,,
3100,0,72,,,,
3200,0,72,,,,
3300,0,72,,,,
3400,0,72,,,,
3500,0,72,,,,
3600,0,72,,,,
3700,0,72,,,,
3800,0,72,,,,
3900,0,72,,,,
4000,0,72,,,,
4100,0,72,,,,
4200,0,72,,,,
4300,0,72,,,,
4400,0,72,,,,
4500,0,72,,,,
4600,0,72,,,,
4700,0,72,,,,
4800,0,72,,,,
4900,0,72,,,,
5000,0,72,,,,
5100,0,72,,,,
5200,0,72,,,,
5300,0,72,,,,
5400,0,72,,,,
5500,0,72,,,,
5600,0,72,,,,
5700,0,72,,,,
5800,0,72,,,,
5900,0,72,,,,
6000,0,72,,,,
6100,0,72,,,,
6200,0,72,,,,
6300,0,72,,,,
6400,0,72,,,,


==> data/plot11.csv <==
sent,cc_low,cc_high
0,100,100
10,99.8125,99.8125
20,99.625,99.625
30,99.4375,99.4375
40,99.25,99.25
50,99.0625,99.0625
60,98.875,98.875
70,98.6875,98.6875
80,98.5,98.5
90,98.3125,98.3125
100,98.125,98.125
110,97.9375,97.9375
120,97.75,97.75
130,97.5625,97.5625
140,97.375,97.375
150,97.1875,97.1875
160,97,97
170,96.8125,96.8125
180,96.625,96.625
190,96.4375,96.4375
200,96.25,96.25
210,96.0625,96.0625
220,95.875,95.875
230,95.6875,95.6875
240,95.5,95.5
250,95.3125,95.3125
260,95.125,95.125
270,94.9375,94.9375
280,94.75,94.75
290,94.5625,94.5625
300,94.375,94.375
310,94.1875,94.1875
320,94,94
330,93.8125,93.8125
340,93.625,93.625
350,93.4375,93.4375
360,93.25,93.25
370,93.0625,93.25
380,92.875,93.25
390,92.6875,93.25
400,92.5,93.25
410,92.3125,93.25
420,92.125,93.25
430,91.9375,93.25
440,91.75,93.25
450,91.5625,93.25
460,91.375,93.25
470,91.1875,93.25
480,91,93.25
490,90.8125,93.25
500,90.625,93.25
510,90.4375,93.25
520,90.25,93.25
530,90.0625,93.25
540,89.875,93.25
550,89.6875,93.25
560,89.5,93.25
570,89.3125,93.25
580,89.125,93.25
590,88.9375,93.25
600,88.75,93.25
610,88.5625,93.25
620,88.375,93.25
630,88.1875,93.25
640,88,93.25
650,87.8125,93.25
660,87.625,93.25
670,87.4375,93.25
680,87.25,93.25
690,87.0625,93.25
700,86.875,93.25
710,86.6875,93.25
720,86.5,93.25
730,86.3125,93.25
740,86.125,93.25
750,85.9375,93.25
760,85.75,93.25
770,85.5625,93.25
780,85.375,93.25
790,85.1875,93.25
800,85,93.25
810,84.8125,93.25
820,84.625,93.25
830,84.4375,93.25
840,84.25,93.25
850,84.0625,93.25
860,83.875,93.25
870,83.6875,93.25
880,83.5,93.25
890,83.3125,93.25
900,83.125,93.25
910,82.9375,93.25
920,82.75,93.25
930,82.5625,93.25
940,82.375,93.25
950,82.1875,93.25
960,82,93.25
970,81.8125,93.25
980,81.625,93.25
990,100,93.25
1000,100,93.25
1010,100,93.25
1020,100,93.25
1030,100,93.25
1040,100,93.25
1050,100,93.25
1060,100,93.25
1070,100,93.25
1080,100,93.25
1090,100,93.25
1100,100,93.25
1110,100,93.25
1120,100,93.25
1130,100,93.25
1140,100,93.25
1150,100,93.25
1160,100,93.25
1170,100,93.25
1180,100,93.25
1190,100,93.25
1200,100,93.25
1210,100,93.25
1220,100,93.25
1230,100,93.25
1240,100,93.25
1250,100,93.25
1260,100,93.25
1270,100,93.25
1280,100,93.25
1290,100,93.25
1300,100,93.25
1310,100,93.25
1320,100,93.25
1330,100,93.25
1340,100,93.25
1350,100,93.25
1360,100,93.25
1370,100,93.25
1380,100,93.25
1390,100,93.25
1400,100,93.25
1410,100,93.25
1420,100,93.25
1430,100,93.25
1440,100,93.25
1450,100,93.25
1460,100,93.25
1470,100,93.25
1480,100,93.25
1490,100,93.25
1500,100,93.25
1510,100,93.25
1520,100,93.25
1530,100,93.25
1540,100,93.25
1550,100,93.25
1560,100,93.25
1570,100,93.25
1580,100,93.25
1590,100,93.25
1600,100,93.25
1610,100,93.25
1620,100,93.25
1630,100,93.25
1640,100,93.25
1650,100,93.25
1660,100,93.25
1670,100,93.25
1680,100,93.25
1690,100,93.25
1700,100,93.25
1710,100,93.25
1720,100,93.25
1730,100,93.25
1740,100,93.25
1750,100,93.25
1760,100,93.25
1770,100,93.25
1780,100,93.25
1790,100,93.25
1800,100,93.25
1810,100,93.25
1820,100,93.25
1830,100,93.25
1840,100,93.25
1850,100,93.25
1860,100,93.25
1870,100,93.25
1880,100,93.25
1890,100,93.25
1900,100,93.25
1910,100,93.25
1920,100,93.25
1930,100,93.25
1940,100,93.25
1950,100,93.25
1960,100,93.25
1970,100,93.25
1980,100,93.25
1990,100,93.25
2000,100,93.25
2010,100,100
2020,100,100
2030,100,100
2040,100,100
2050,100,100
2060,100,100
2070,100,100
2080,100,100
2090,100,100
2100,100,100
2110,100,100
2120,100,100
2130,100,100
2140,100,100
2150,100,100
2160,100,100
2170,100,100
2180,100,100
2190,100,100
2200,100,100
2210,100,100
2220,100,100
2230,100,100
2240,100,100
2250,100,100


==> data/plot5.csv <==
sent,proc_low,late_low,proc_high,late_low_noudp,late_high
87,87,0,39,7,0
187,187,0,139,0,0
287,286,0,239,0,0
387,386,0,338,0,0
487,487,0,440,12,0
587,586,0,539,46,0
687,685,0,638,96,0
787,787,0,739,162,0
887,886,1,830,212,0
987,987,8,946,274,0
1087,1085,20,1030,327,0
1187,1184,15,1143,411,0
1287,1265,59,1171,452,0
1387,1340,62,1201,533,0
1487,1430,110,1141,625,0
1587,1520,116,1056,663,0
1687,1619,141,765,695,0
1787,1718,152,445,755,0
1887,1816,214,50,853,0
1987,1914,249,0,911,0
2087,2012,263,0,975,0
2187,2109,294,0,0,0
2287,2206,327,0,0,0
2387,2303,353,0,0,0
2487,2399,390,0,0,0
2587,2495,420,0,0,0
2687,2590,473,0,0,0
2787,2685,500,0,0,0
2887,2779,530,0,0,0
2987,2872,560,0,0,0
3087,2964,580,0,0,0
3187,3055,611,0,0,0
3287,3144,630,0,0,0
3387,3231,660,0,0,0
3487,3316,700,0,0,0
3587,3400,740,0,0,0
3687,3482,767,0,0,0
3787,3562,804,0,0,0
3887,3641,847,0,0,0
3987,3756,889,0,0,0
4187,3915,0,0,0,0
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,


==> data/plot6.csv <==
sent,late_low,late_high
10,0,0
20,0,0
30,0,0
40,0,0
50,0,0
60,0,0
70,0,0
80,0,0
90,0,0
100,2,2
110,3,3
120,5,5
130,7,7
140,9,9
150,11,11
160,13,13
170,15,15
180,16,16
190,18,18
200,20,20
210,23,23
220,24,24
230,25,25
240,28,28
250,30,30
260,31,31
270,33,33
280,35,35
290,38,38
300,38,38
310,41,41
320,43,43
330,47,47
340,47,47
350,49,49
360,50,50
370,53,53
380,55,55
390,57,57
400,57,57
410,58,58
420,63,63
430,64,64
440,68,68
450,68,68
460,70,70
470,72,72
480,75,75
490,76,76
500,79,76
510,80,76
520,83,76
530,85,77
540,88,76
550,89,76
560,90,76
570,93,76
580,96,76
590,97,77
600,100,76
610,104,76
620,105,76
630,108,76
640,111,76
650,114,77
660,118,76
670,121,76
680,123,76
690,126,76
700,127,77
710,128,76
720,131,76
730,132,77
740,133,76
750,137,76
760,139,77
770,142,76
780,145,76
790,147,77
800,150,76
810,151,76
820,152,76
830,153,77
840,155,76
850,158,76
860,159,77
870,160,76
880,162,76
890,162,76
900,165,77
910,166,76
920,169,76
930,171,76
940,171,76
950,168,76
960,150,76
970,0,76
980,0,76
990,0,77
1000,0,76
1010,0,76
1020,0,77
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,


==> data/plot8.csv <==
rcv_low,cc_low,rcv_high,cc_high
0,100,0,100
1093,100,1499.75,99.95
2189,100,2391.25,99.8
3180,99,3500,99.4
4217,99,4522.75,99.21
5282,99,5537,99.01
6325,99,6624.75,98.81
7309,98,7589,98.57
8272,98,8492.75,98.38
9126,98,9472,98.14
10194,98,10339.5,97.9
11201,97,11415.75,97.66
12117,97,12316.25,97.51
13035,97,13283.25,97.22
13957,97,14158,97.03
14857,96,15082.75,96.84
15750,96,15985.25,96.65
16519,96,16870.75,96.46
17435,96,17734,96.27
18360,96,18511,96.06
19109,95,19081.5,96
19976,95,20215.25,95.81
20816,95,20960.25,95.62
21611,95,21810.25,95.43
22410,95,22663.25,95.24
22994,95,23215,95.05
23818,94,24174,94.86
24466,94,24835,94.67
25136,94,25898,94.49
26119,94,26497.75,94.3
26706,94,27071.25,94.26
27480,93,27480.5,94
28231,93,28539.25,93.81
29180,93,29463.75,93.63
30129,93,30436.25,93.44
31228,93,31520.5,93.25
32330,92,32596.25,93.02
32533,92,32672.75,92.93
33195,92,33870,92.7
34932,92,35222.25,92.38
35041,92,35182.5,92.34
36338,91,36442.75,92.04
37842,91,38127,91.72
38123,91,38295.25,91.68
39609,90,39939.25,91.27
39772,90,39971,91.27
41027,90,41724.5,90.91
41685,90,41884.5,90.86
43481,89,43778.25,90.55
43618,89,43755.75,90.51
43680,89,44019.75,90.37
45763,89,45583,90
45869,89,46376,89.87
48214,88,48456.5,89.46
48225,88,48430,89.46
48384,88,48873.75,89.29
50534,88,51435,88.8
51071,88,51146.75,88.85
51166,88,52015,88.5
54224,87,54233.75,88.03
54268,87,54401,88.03
54392,87,54551.75,88.05
54418,87,54863.25,87.74
57378,86,58134.5,87.3
57696,86,58005,87.3
57884,86,57982.75,87.3
58012,86,59217,86.83
61827,85,62184,86.4
61936,85,62047.5,86.36
62021,85,62007.75,86.36
62113,85,62047.5,86.32
62173,85,62867.5,85.79
66244,83,66819,85.32
66545,83,66692.5,85.32
66652,83,66569.5,85.36
66712,83,66712,85.32
67341,83,68728,84.56
71819,82,72422.75,84.03
71987,82,72050.25,84.15
71995,82,72210,84.11
72149,82,72166,84.11
72195,82,72160.25,84.07
72470,82,72164.75,84.07
72650,82,74402.25,82.96
78365,80,78870.75,82.64
78441,80,78718.5,82.64
78477,80,78687.5,82.64
78590,80,78646,82.64
78614,80,78735.75,82.64
78804,80,78691.75,82.6
80007,79,81956.25,81.11
86245,78,86663.5,80.91
86333,78,86400.25,80.95
86341,78,86592.75,80.87
86403,78,86598.5,80.87
86425,78,86517,80.91
86463,78,86637.25,80.87
86473,78,86469,80.95
86514,78,86505,80.91
86558,78,86592,80.91
88772,77,91595.75,78.82
95812,75,96211.5,78.74
95857,75,96128.75,78.78
95878,75,96013.75,78.78
95899,75,96109.25,78.78
95956,75,95986,78.78
95961,75,96108.75,78.78
95995,75,96141.25,78.74
96027,75,95919.25,78.82
96095,75,96216.25,78.74
96511,75,95955.5,78.78
107928,72,108336.25,76.05

